Identifying the Discount Factor in Dynamic Discrete Choice Models

Empirical research often cites observed choice responses to variation that shifts expected discounted future utilities, but not current utilities, as an intuitive source of information on time preferences. We study the identification of dynamic discrete choice models under such economically motivated exclusion restrictions on primitive utilities. We show that each exclusion restriction leads to an easily interpretable moment condition with the discount factor as the only unknown parameter. The identified set of discount factors that solves this condition is finite, but not necessarily a singleton. Consequently, in contrast to common intuition, an exclusion restriction does not in general give point identification. Finally, we show that exclusion restrictions have nontrivial empirical content: The implied moment conditions impose restrictions on choices that are absent from the unconstrained model.

==> matlab/data/experience.csv <==
beta, rhs, rhsMT, dummy
0.001000, 0.000247, 0.000246, 1.0
0.006015, 0.001490, 0.001482, 1.0
0.011030, 0.002745, 0.002718, 1.0
0.016045, 0.004010, 0.003954, 1.0
0.021060, 0.005287, 0.005190, 1.0
0.026075, 0.006575, 0.006426, 1.0
0.031090, 0.007875, 0.007662, 1.0
0.036106, 0.009186, 0.008898, 1.0
0.041121, 0.010509, 0.010134, 1.0
0.046136, 0.011843, 0.011370, 1.0
0.051151, 0.013190, 0.012606, 1.0
0.056166, 0.014549, 0.013842, 1.0
0.061181, 0.015920, 0.015078, 1.0
0.066196, 0.017303, 0.016314, 1.0
0.071211, 0.018699, 0.017550, 1.0
0.076226, 0.020107, 0.018786, 1.0
0.081241, 0.021528, 0.020022, 1.0
0.086256, 0.022962, 0.021258, 1.0
0.091271, 0.024409, 0.022494, 1.0
0.096286, 0.025869, 0.023730, 1.0
0.101302, 0.027343, 0.024966, 1.0
0.106317, 0.028830, 0.026202, 1.0
0.111332, 0.030331, 0.027438, 1.0
0.116347, 0.031846, 0.028674, 1.0
0.121362, 0.033374, 0.029910, 1.0
0.126377, 0.034917, 0.031146, 1.0
0.131392, 0.036474, 0.032382, 1.0
0.136407, 0.038045, 0.033618, 1.0
0.141422, 0.039632, 0.034854, 1.0
0.146437, 0.041232, 0.036090, 1.0
0.151452, 0.042848, 0.037326, 1.0
0.156467, 0.044479, 0.038562, 1.0
0.161482, 0.046126, 0.039798, 1.0
0.166497, 0.047787, 0.041034, 1.0
0.171513, 0.049465, 0.042270, 1.0
0.176528, 0.051158, 0.043506, 1.0
0.181543, 0.052867, 0.044742, 1.0
0.186558, 0.054593, 0.045978, 1.0
0.191573, 0.056335, 0.047214, 1.0
0.196588, 0.058093, 0.048450, 1.0
0.201603, 0.059869, 0.049686, 1.0
0.206618, 0.061661, 0.050922, 1.0
0.211633, 0.063471, 0.052158, 1.0
0.216648, 0.065298, 0.053394, 1.0
0.221663, 0.067143, 0.054630, 1.0
0.226678, 0.069005, 0.055866, 1.0
0.231693, 0.070886, 0.057102, 1.0
0.236709, 0.072785, 0.058338, 1.0
0.241724, 0.074702, 0.059574, 1.0
0.246739, 0.076638, 0.060810, 1.0
0.251754, 0.078593, 0.062046, 1.0
0.256769, 0.080567, 0.063282, 1.0
0.261784, 0.082561, 0.064518, 1.0
0.266799, 0.084574, 0.065754, 1.0
0.271814, 0.086607, 0.066990, 1.0
0.276829, 0.088660, 0.068226, 1.0
0.281844, 0.090734, 0.069462, 1.0
0.286859, 0.092828, 0.070698, 1.0
0.291874, 0.094944, 0.071934, 1.0
0.296889, 0.097080, 0.073169, 1.0
0.301905, 0.099238, 0.074405, 1.0
0.306920, 0.101417, 0.075641, 1.0
0.311935, 0.103619, 0.076877, 1.0
0.316950, 0.105842, 0.078113, 1.0
0.321965, 0.108089, 0.079349, 1.0
0.326980, 0.110358, 0.080585, 1.0
0.331995, 0.112650, 0.081821, 1.0
0.337010, 0.114965, 0.083057, 1.0
0.342025, 0.117304, 0.084293, 1.0
0.347040, 0.119668, 0.085529, 1.0
0.352055, 0.122055, 0.086765, 1.0
0.357070, 0.124467, 0.088001, 1.0
0.362085, 0.126904, 0.089237, 1.0
0.367101, 0.129367, 0.090473, 1.0
0.372116, 0.131855, 0.091709, 1.0
0.377131, 0.134369, 0.092945, 1.0
0.382146, 0.136909, 0.094181, 1.0
0.387161, 0.139475, 0.095417, 1.0
0.392176, 0.142069, 0.096653, 1.0
0.397191, 0.144690, 0.097889, 1.0
0.402206, 0.147339, 0.099125, 1.0
0.407221, 0.150016, 0.100361, 1.0
0.412236, 0.152721, 0.101597, 1.0
0.417251, 0.155455, 0.102833, 1.0
0.422266, 0.158218, 0.104069, 1.0
0.427281, 0.161011, 0.105305, 1.0
0.432296, 0.163833, 0.106541, 1.0
0.437312, 0.166687, 0.107777, 1.0
0.442327, 0.169571, 0.109013, 1.0
0.447342, 0.172486, 0.110249, 1.0
0.452357, 0.175432, 0.111485, 1.0
0.457372, 0.178411, 0.112721, 1.0
0.462387, 0.181423, 0.113957, 1.0
0.467402, 0.184467, 0.115193, 1.0
0.472417, 0.187545, 0.116429, 1.0
0.477432, 0.190656, 0.117665, 1.0
0.482447, 0.193802, 0.118901, 1.0
0.487462, 0.196983, 0.120137, 1.0
0.492477, 0.200199, 0.121373, 1.0
0.497492, 0.203451, 0.122609, 1.0
0.502508, 0.206740, 0.123845, 1.0
0.507523, 0.210065, 0.125081, 1.0
0.512538, 0.213427, 0.126317, 1.0
0.517553, 0.216828, 0.127553, 1.0
0.522568, 0.220266, 0.128789, 1.0
0.527583, 0.223744, 0.130025, 1.0
0.532598, 0.227262, 0.131261, 1.0
0.537613, 0.230819, 0.132497, 1.0
0.542628, 0.234417, 0.133733, 1.0
0.547643, 0.238057, 0.134969, 1.0
0.552658, 0.241738, 0.136205, 1.0
0.557673, 0.245462, 0.137441, 1.0
0.562688, 0.249229, 0.138677, 1.0
0.567704, 0.253039, 0.139913, 1.0
0.572719, 0.256894, 0.141149, 1.0
0.577734, 0.260794, 0.142385, 1.0
0.582749, 0.264740, 0.143621, 1.0
0.587764, 0.268732, 0.144857, 1.0
0.592779, 0.272772, 0.146093, 1.0
0.597794, 0.276859, 0.147329, 1.0
0.602809, 0.280994, 0.148564, 1.0
0.607824, 0.285179, 0.149800, 1.0
0.612839, 0.289414, 0.151036, 1.0
0.617854, 0.293700, 0.152272, 1.0
0.622869, 0.298037, 0.153508, 1.0
0.627884, 0.302426, 0.154744, 1.0
0.632899, 0.306869, 0.155980, 1.0
0.637915, 0.311365, 0.157216, 1.0
0.642930, 0.315916, 0.158452, 1.0
0.647945, 0.320523, 0.159688, 1.0
0.652960, 0.325187, 0.160924, 1.0
0.657975, 0.329907, 0.162160, 1.0
0.662990, 0.334686, 0.163396, 1.0
0.668005, 0.339525, 0.164632, 1.0
0.673020, 0.344423, 0.165868, 1.0
0.678035, 0.349382, 0.167104, 1.0
0.683050, 0.354404, 0.168340, 1.0
0.688065, 0.359488, 0.169576, 1.0
0.693080, 0.364637, 0.170812, 1.0
0.698095, 0.369851, 0.172048, 1.0
0.703111, 0.375130, 0.173284, 1.0
0.708126, 0.380477, 0.174520, 1.0
0.713141, 0.385893, 0.175756, 1.0
0.718156, 0.391377, 0.176992, 1.0
0.723171, 0.396933, 0.178228, 1.0
0.728186, 0.402559, 0.179464, 1.0
0.733201, 0.408259, 0.180700, 1.0
0.738216, 0.414033, 0.181936, 1.0
0.743231, 0.419883, 0.183172, 1.0
0.748246, 0.425808, 0.184408, 1.0
0.753261, 0.431812, 0.185644, 1.0
0.758276, 0.437895, 0.186880, 1.0
0.763291, 0.444059, 0.188116, 1.0
0.768307, 0.450304, 0.189352, 1.0
0.773322, 0.456633, 0.190588, 1.0
0.778337, 0.463046, 0.191824, 1.0
0.783352, 0.469546, 0.193060, 1.0
0.788367, 0.476133, 0.194296, 1.0
0.793382, 0.482809, 0.195532, 1.0
0.798397, 0.489576, 0.196768, 1.0
0.803412, 0.496436, 0.198004, 1.0
0.808427, 0.503389, 0.199240, 1.0
0.813442, 0.510438, 0.200476, 1.0
0.818457, 0.517584, 0.201712, 1.0
0.823472, 0.524829, 0.202948, 1.0
0.828487, 0.532175, 0.204184, 1.0
0.833503, 0.539624, 0.205420, 1.0
0.838518, 0.547176, 0.206656, 1.0
0.843533, 0.554835, 0.207892, 1.0
0.848548, 0.562603, 0.209128, 1.0
0.853563, 0.570480, 0.210364, 1.0
0.858578, 0.578470, 0.211600, 1.0
0.863593, 0.586574, 0.212836, 1.0
0.868608, 0.594794, 0.214072, 1.0
0.873623, 0.603132, 0.215308, 1.0
0.878638, 0.611592, 0.216544, 1.0
0.883653, 0.620174, 0.217780, 1.0
0.888668, 0.628882, 0.219016, 1.0
0.893683, 0.637717, 0.220252, 1.0
0.898698, 0.646682, 0.221488, 1.0
0.903714, 0.655779, 0.222724, 1.0
0.908729, 0.665012, 0.223960, 1.0
0.913744, 0.674382, 0.225195, 1.0
0.918759, 0.683892, 0.226431, 1.0
0.923774, 0.693545, 0.227667, 1.0
0.928789, 0.703344, 0.228903, 1.0
0.933804, 0.713292, 0.230139, 1.0
0.938819, 0.723391, 0.231375, 1.0
0.943834, 0.733644, 0.232611, 1.0
0.948849, 0.744055, 0.233847, 1.0
0.953864, 0.754627, 0.235083, 1.0
0.958879, 0.765362, 0.236319, 1.0
0.963894, 0.776264, 0.237555, 1.0
0.968910, 0.787337, 0.238791, 1.0
0.973925, 0.798584, 0.240027, 1.0
0.978940, 0.810008, 0.241263, 1.0
0.983955, 0.821613, 0.242499, 1.0
0.988970, 0.833403, 0.243735, 1.0
0.993985, 0.845382, 0.244971, 1.0
0.999000, 0.857553, 0.246207, 1.0


==> matlab/data/identificationFails.csv <==
beta, rhs, rhsMT, dummy
0.001000, 0.000129, 0.000129, 1.0
0.006015, 0.000776, 0.000777, 1.0
0.011030, 0.001421, 0.001424, 1.0
0.016045, 0.002065, 0.002072, 1.0
0.021060, 0.002708, 0.002719, 1.0
0.026075, 0.003349, 0.003367, 1.0
0.031090, 0.003989, 0.004015, 1.0
0.036106, 0.004628, 0.004662, 1.0
0.041121, 0.005265, 0.005310, 1.0
0.046136, 0.005901, 0.005957, 1.0
0.051151, 0.006536, 0.006605, 1.0
0.056166, 0.007169, 0.007252, 1.0
0.061181, 0.007801, 0.007900, 1.0
0.066196, 0.008432, 0.008548, 1.0
0.071211, 0.009061, 0.009195, 1.0
0.076226, 0.009688, 0.009843, 1.0
0.081241, 0.010315, 0.010490, 1.0
0.086256, 0.010940, 0.011138, 1.0
0.091271, 0.011563, 0.011785, 1.0
0.096286, 0.012185, 0.012433, 1.0
0.101302, 0.012805, 0.013080, 1.0
0.106317, 0.013424, 0.013728, 1.0
0.111332, 0.014042, 0.014376, 1.0
0.116347, 0.014658, 0.015023, 1.0
0.121362, 0.015273, 0.015671, 1.0
0.126377, 0.015886, 0.016318, 1.0
0.131392, 0.016497, 0.016966, 1.0
0.136407, 0.017107, 0.017613, 1.0
0.141422, 0.017716, 0.018261, 1.0
0.146437, 0.018322, 0.018909, 1.0
0.151452, 0.018928, 0.019556, 1.0
0.156467, 0.019531, 0.020204, 1.0
0.161482, 0.020133, 0.020851, 1.0
0.166497, 0.020734, 0.021499, 1.0
0.171513, 0.021333, 0.022146, 1.0
0.176528, 0.021930, 0.022794, 1.0
0.181543, 0.022526, 0.023442, 1.0
0.186558, 0.023119, 0.024089, 1.0
0.191573, 0.023712, 0.024737, 1.0
0.196588, 0.024302, 0.025384, 1.0
0.201603, 0.024891, 0.026032, 1.0
0.206618, 0.025478, 0.026679, 1.0
0.211633, 0.026063, 0.027327, 1.0
0.216648, 0.026647, 0.027975, 1.0
0.221663, 0.027229, 0.028622, 1.0
0.226678, 0.027808, 0.029270, 1.0
0.231693, 0.028387, 0.029917, 1.0
0.236709, 0.028963, 0.030565, 1.0
0.241724, 0.029537, 0.031212, 1.0
0.246739, 0.030110, 0.031860, 1.0
0.251754, 0.030680, 0.032508, 1.0
0.256769, 0.031249, 0.033155, 1.0
0.261784, 0.031816, 0.033803, 1.0
0.266799, 0.032381, 0.034450, 1.0
0.271814, 0.032943, 0.035098, 1.0
0.276829, 0.033504, 0.035745, 1.0
0.281844, 0.034063, 0.036393, 1.0
0.286859, 0.034620, 0.037041, 1.0
0.291874, 0.035174, 0.037688, 1.0
0.296889, 0.035727, 0.038336, 1.0
0.301905, 0.036277, 0.038983, 1.0
0.306920, 0.036825, 0.039631, 1.0
0.311935, 0.037371, 0.040278, 1.0
0.316950, 0.037915, 0.040926, 1.0
0.321965, 0.038457, 0.041573, 1.0
0.326980, 0.038996, 0.042221, 1.0
0.331995, 0.039533, 0.042869, 1.0
0.337010, 0.040068, 0.043516, 1.0
0.342025, 0.040600, 0.044164, 1.0
0.347040, 0.041130, 0.044811, 1.0
0.352055, 0.041657, 0.045459, 1.0
0.357070, 0.042182, 0.046106, 1.0
0.362085, 0.042704, 0.046754, 1.0
0.367101, 0.043224, 0.047402, 1.0
0.372116, 0.043742, 0.048049, 1.0
0.377131, 0.044256, 0.048697, 1.0
0.382146, 0.044768, 0.049344, 1.0
0.387161, 0.045278, 0.049992, 1.0
0.392176, 0.045784, 0.050639, 1.0
0.397191, 0.046288, 0.051287, 1.0
0.402206, 0.046789, 0.051935, 1.0
0.407221, 0.047287, 0.052582, 1.0
0.412236, 0.047782, 0.053230, 1.0
0.417251, 0.048274, 0.053877, 1.0
0.422266, 0.048764, 0.054525, 1.0
0.427281, 0.049250, 0.055172, 1.0
0.432296, 0.049733, 0.055820, 1.0
0.437312, 0.050212, 0.056468, 1.0
0.442327, 0.050689, 0.057115, 1.0
0.447342, 0.051162, 0.057763, 1.0
0.452357, 0.051632, 0.058410, 1.0
0.457372, 0.052099, 0.059058, 1.0
0.462387, 0.052562, 0.059705, 1.0
0.467402, 0.053021, 0.060353, 1.0
0.472417, 0.053477, 0.061001, 1.0
0.477432, 0.053929, 0.061648, 1.0
0.482447, 0.054377, 0.062296, 1.0
0.487462, 0.054822, 0.062943, 1.0
0.492477, 0.055262, 0.063591, 1.0
0.497492, 0.055699, 0.064238, 1.0
0.502508, 0.056131, 0.064886, 1.0
0.507523, 0.056560, 0.065534, 1.0
0.512538, 0.056984, 0.066181, 1.0
0.517553, 0.057404, 0.066829, 1.0
0.522568, 0.057819, 0.067476, 1.0
0.527583, 0.058230, 0.068124, 1.0
0.532598, 0.058636, 0.068771, 1.0
0.537613, 0.059037, 0.069419, 1.0
0.542628, 0.059434, 0.070066, 1.0
0.547643, 0.059825, 0.070714, 1.0
0.552658, 0.060212, 0.071362, 1.0
0.557673, 0.060593, 0.072009, 1.0
0.562688, 0.060969, 0.072657, 1.0
0.567704, 0.061340, 0.073304, 1.0
0.572719, 0.061705, 0.073952, 1.0
0.577734, 0.062064, 0.074599, 1.0
0.582749, 0.062417, 0.075247, 1.0
0.587764, 0.062765, 0.075895, 1.0
0.592779, 0.063106, 0.076542, 1.0
0.597794, 0.063441, 0.077190, 1.0
0.602809, 0.063769, 0.077837, 1.0
0.607824, 0.064091, 0.078485, 1.0
0.612839, 0.064405, 0.079132, 1.0
0.617854, 0.064713, 0.079780, 1.0
0.622869, 0.065014, 0.080428, 1.0
0.627884, 0.065306, 0.081075, 1.0
0.632899, 0.065592, 0.081723, 1.0
0.637915, 0.065869, 0.082370, 1.0
0.642930, 0.066138, 0.083018, 1.0
0.647945, 0.066399, 0.083665, 1.0
0.652960, 0.066652, 0.084313, 1.0
0.657975, 0.066895, 0.084961, 1.0
0.662990, 0.067129, 0.085608, 1.0
0.668005, 0.067354, 0.086256, 1.0
0.673020, 0.067569, 0.086903, 1.0
0.678035, 0.067773, 0.087551, 1.0
0.683050, 0.067968, 0.088198, 1.0
0.688065, 0.068151, 0.088846, 1.0
0.693080, 0.068324, 0.089494, 1.0
0.698095, 0.068485, 0.090141, 1.0
0.703111, 0.068634, 0.090789, 1.0
0.708126, 0.068770, 0.091436, 1.0
0.713141, 0.068894, 0.092084, 1.0
0.718156, 0.069005, 0.092731, 1.0
0.723171, 0.069102, 0.093379, 1.0
0.728186, 0.069184, 0.094026, 1.0
0.733201, 0.069252, 0.094674, 1.0
0.738216, 0.069304, 0.095322, 1.0
0.743231, 0.069340, 0.095969, 1.0
0.748246, 0.069360, 0.096617, 1.0
0.753261, 0.069363, 0.097264, 1.0
0.758276, 0.069347, 0.097912, 1.0
0.763291, 0.069313, 0.098559, 1.0
0.768307, 0.069259, 0.099207, 1.0
0.773322, 0.069184, 0.099855, 1.0
0.778337, 0.069089, 0.100502, 1.0
0.783352, 0.068971, 0.101150, 1.0
0.788367, 0.068829, 0.101797, 1.0
0.793382, 0.068664, 0.102445, 1.0
0.798397, 0.068473, 0.103092, 1.0
0.803412, 0.068255, 0.103740, 1.0
0.808427, 0.068009, 0.104388, 1.0
0.813442, 0.067734, 0.105035, 1.0
0.818457, 0.067428, 0.105683, 1.0
0.823472, 0.067089, 0.106330, 1.0
0.828487, 0.066716, 0.106978, 1.0
0.833503, 0.066308, 0.107625, 1.0
0.838518, 0.065861, 0.108273, 1.0
0.843533, 0.065374, 0.108921, 1.0
0.848548, 0.064845, 0.109568, 1.0
0.853563, 0.064272, 0.110216, 1.0
0.858578, 0.063650, 0.110863, 1.0
0.863593, 0.062979, 0.111511, 1.0
0.868608, 0.062255, 0.112158, 1.0
0.873623, 0.061473, 0.112806, 1.0
0.878638, 0.060632, 0.113454, 1.0
0.883653, 0.059726, 0.114101, 1.0
0.888668, 0.058752, 0.114749, 1.0
0.893683, 0.057705, 0.115396, 1.0
0.898698, 0.056579, 0.116044, 1.0
0.903714, 0.055369, 0.116691, 1.0
0.908729, 0.054069, 0.117339, 1.0
0.913744, 0.052672, 0.117987, 1.0
0.918759, 0.051170, 0.118634, 1.0
0.923774, 0.049556, 0.119282, 1.0
0.928789, 0.047819, 0.119929, 1.0
0.933804, 0.045950, 0.120577, 1.0
0.938819, 0.043936, 0.121224, 1.0
0.943834, 0.041766, 0.121872, 1.0
0.948849, 0.039424, 0.122519, 1.0
0.953864, 0.036895, 0.123167, 1.0
0.958879, 0.034159, 0.123815, 1.0
0.963894, 0.031195, 0.124462, 1.0
0.968910, 0.027981, 0.125110, 1.0
0.973925, 0.024487, 0.125757, 1.0
0.978940, 0.020683, 0.126405, 1.0
0.983955, 0.016531, 0.127052, 1.0
0.988970, 0.011990, 0.127700, 1.0
0.993985, 0.007009, 0.128348, 1.0
0.999000, 0.001529, 0.128995, 1.0


==> matlab/data/moreEmpiricalContent.csv <==
beta, rhs, rhsMT, dummy
0.001000, 0.000112, 0.000112, 1.0
0.006015, 0.000670, 0.000672, 1.0
0.011030, 0.001227, 0.001231, 1.0
0.016045, 0.001782, 0.001791, 1.0
0.021060, 0.002335, 0.002351, 1.0
0.026075, 0.002886, 0.002911, 1.0
0.031090, 0.003435, 0.003471, 1.0
0.036106, 0.003982, 0.004031, 1.0
0.041121, 0.004528, 0.004591, 1.0
0.046136, 0.005071, 0.005151, 1.0
0.051151, 0.005612, 0.005711, 1.0
0.056166, 0.006152, 0.006271, 1.0
0.061181, 0.006689, 0.006831, 1.0
0.066196, 0.007224, 0.007391, 1.0
0.071211, 0.007757, 0.007951, 1.0
0.076226, 0.008288, 0.008510, 1.0
0.081241, 0.008817, 0.009070, 1.0
0.086256, 0.009344, 0.009630, 1.0
0.091271, 0.009869, 0.010190, 1.0
0.096286, 0.010391, 0.010750, 1.0
0.101302, 0.010912, 0.011310, 1.0
0.106317, 0.011430, 0.011870, 1.0
0.111332, 0.011946, 0.012430, 1.0
0.116347, 0.012459, 0.012990, 1.0
0.121362, 0.012971, 0.013550, 1.0
0.126377, 0.013480, 0.014110, 1.0
0.131392, 0.013987, 0.014670, 1.0
0.136407, 0.014491, 0.015230, 1.0
0.141422, 0.014993, 0.015789, 1.0
0.146437, 0.015493, 0.016349, 1.0
0.151452, 0.015990, 0.016909, 1.0
0.156467, 0.016485, 0.017469, 1.0
0.161482, 0.016977, 0.018029, 1.0
0.166497, 0.017467, 0.018589, 1.0
0.171513, 0.017954, 0.019149, 1.0
0.176528, 0.018439, 0.019709, 1.0
0.181543, 0.018921, 0.020269, 1.0
0.186558, 0.019401, 0.020829, 1.0
0.191573, 0.019877, 0.021389, 1.0
0.196588, 0.020352, 0.021949, 1.0
0.201603, 0.020823, 0.022509, 1.0
0.206618, 0.021292, 0.023069, 1.0
0.211633, 0.021757, 0.023628, 1.0
0.216648, 0.022221, 0.024188, 1.0
0.221663, 0.022681, 0.024748, 1.0
0.226678, 0.023138, 0.025308, 1.0
0.231693, 0.023592, 0.025868, 1.0
0.236709, 0.024044, 0.026428, 1.0
0.241724, 0.024492, 0.026988, 1.0
0.246739, 0.024938, 0.027548, 1.0
0.251754, 0.025380, 0.028108, 1.0
0.256769, 0.025819, 0.028668, 1.0
0.261784, 0.026255, 0.029228, 1.0
0.266799, 0.026687, 0.029788, 1.0
0.271814, 0.027117, 0.030348, 1.0
0.276829, 0.027543, 0.030907, 1.0
0.281844, 0.027966, 0.031467, 1.0
0.286859, 0.028385, 0.032027, 1.0
0.291874, 0.028801, 0.032587, 1.0
0.296889, 0.029213, 0.033147, 1.0
0.301905, 0.029622, 0.033707, 1.0
0.306920, 0.030027, 0.034267, 1.0
0.311935, 0.030429, 0.034827, 1.0
0.316950, 0.030827, 0.035387, 1.0
0.321965, 0.031221, 0.035947, 1.0
0.326980, 0.031611, 0.036507, 1.0
0.331995, 0.031997, 0.037067, 1.0
0.337010, 0.032379, 0.037627, 1.0
0.342025, 0.032758, 0.038186, 1.0
0.347040, 0.033132, 0.038746, 1.0
0.352055, 0.033502, 0.039306, 1.0
0.357070, 0.033867, 0.039866, 1.0
0.362085, 0.034229, 0.040426, 1.0
0.367101, 0.034586, 0.040986, 1.0
0.372116, 0.034938, 0.041546, 1.0
0.377131, 0.035286, 0.042106, 1.0
0.382146, 0.035630, 0.042666, 1.0
0.387161, 0.035968, 0.043226, 1.0
0.392176, 0.036302, 0.043786, 1.0
0.397191, 0.036631, 0.044346, 1.0
0.402206, 0.036955, 0.044906, 1.0
0.407221, 0.037274, 0.045465, 1.0
0.412236, 0.037588, 0.046025, 1.0
0.417251, 0.037897, 0.046585, 1.0
0.422266, 0.038200, 0.047145, 1.0
0.427281, 0.038498, 0.047705, 1.0
0.432296, 0.038790, 0.048265, 1.0
0.437312, 0.039076, 0.048825, 1.0
0.442327, 0.039357, 0.049385, 1.0
0.447342, 0.039632, 0.049945, 1.0
0.452357, 0.039901, 0.050505, 1.0
0.457372, 0.040164, 0.051065, 1.0
0.462387, 0.040420, 0.051625, 1.0
0.467402, 0.040670, 0.052185, 1.0
0.472417, 0.040914, 0.052744, 1.0
0.477432, 0.041150, 0.053304, 1.0
0.482447, 0.041380, 0.053864, 1.0
0.487462, 0.041604, 0.054424, 1.0
0.492477, 0.041819, 0.054984, 1.0
0.497492, 0.042028, 0.055544, 1.0
0.502508, 0.042229, 0.056104, 1.0
0.507523, 0.042423, 0.056664, 1.0
0.512538, 0.042609, 0.057224, 1.0
0.517553, 0.042786, 0.057784, 1.0
0.522568, 0.042956, 0.058344, 1.0
0.527583, 0.043117, 0.058904, 1.0
0.532598, 0.043270, 0.059464, 1.0
0.537613, 0.043414, 0.060023, 1.0
0.542628, 0.043549, 0.060583, 1.0
0.547643, 0.043675, 0.061143, 1.0
0.552658, 0.043791, 0.061703, 1.0
0.557673, 0.043897, 0.062263, 1.0
0.562688, 0.043994, 0.062823, 1.0
0.567704, 0.044081, 0.063383, 1.0
0.572719, 0.044157, 0.063943, 1.0
0.577734, 0.044222, 0.064503, 1.0
0.582749, 0.044276, 0.065063, 1.0
0.587764, 0.044319, 0.065623, 1.0
0.592779, 0.044351, 0.066183, 1.0
0.597794, 0.044370, 0.066743, 1.0
0.602809, 0.044377, 0.067302, 1.0
0.607824, 0.044372, 0.067862, 1.0
0.612839, 0.044353, 0.068422, 1.0
0.617854, 0.044322, 0.068982, 1.0
0.622869, 0.044276, 0.069542, 1.0
0.627884, 0.044216, 0.070102, 1.0
0.632899, 0.044142, 0.070662, 1.0
0.637915, 0.044052, 0.071222, 1.0
0.642930, 0.043947, 0.071782, 1.0
0.647945, 0.043826, 0.072342, 1.0
0.652960, 0.043689, 0.072902, 1.0
0.657975, 0.043534, 0.073462, 1.0
0.662990, 0.043362, 0.074022, 1.0
0.668005, 0.043172, 0.074581, 1.0
0.673020, 0.042963, 0.075141, 1.0
0.678035, 0.042734, 0.075701, 1.0
0.683050, 0.042486, 0.076261, 1.0
0.688065, 0.042216, 0.076821, 1.0
0.693080, 0.041926, 0.077381, 1.0
0.698095, 0.041613, 0.077941, 1.0
0.703111, 0.041277, 0.078501, 1.0
0.708126, 0.040917, 0.079061, 1.0
0.713141, 0.040532, 0.079621, 1.0
0.718156, 0.040122, 0.080181, 1.0
0.723171, 0.039685, 0.080741, 1.0
0.728186, 0.039220, 0.081301, 1.0
0.733201, 0.038727, 0.081860, 1.0
0.738216, 0.038203, 0.082420, 1.0
0.743231, 0.037649, 0.082980, 1.0
0.748246, 0.037062, 0.083540, 1.0
0.753261, 0.036442, 0.084100, 1.0
0.758276, 0.035786, 0.084660, 1.0
0.763291, 0.035094, 0.085220, 1.0
0.768307, 0.034363, 0.085780, 1.0
0.773322, 0.033593, 0.086340, 1.0
0.778337, 0.032781, 0.086900, 1.0
0.783352, 0.031926, 0.087460, 1.0
0.788367, 0.031025, 0.088020, 1.0
0.793382, 0.030076, 0.088580, 1.0
0.798397, 0.029078, 0.089139, 1.0
0.803412, 0.028027, 0.089699, 1.0
0.808427, 0.026921, 0.090259, 1.0
0.813442, 0.025758, 0.090819, 1.0
0.818457, 0.024534, 0.091379, 1.0
0.823472, 0.023246, 0.091939, 1.0
0.828487, 0.021891, 0.092499, 1.0
0.833503, 0.020466, 0.093059, 1.0
0.838518, 0.018966, 0.093619, 1.0
0.843533, 0.017387, 0.094179, 1.0
0.848548, 0.015725, 0.094739, 1.0
0.853563, 0.013975, 0.095299, 1.0
0.858578, 0.012132, 0.095859, 1.0
0.863593, 0.010190, 0.096418, 1.0
0.868608, 0.008143, 0.096978, 1.0
0.873623, 0.005984, 0.097538, 1.0
0.878638, 0.003706, 0.098098, 1.0
0.883653, 0.001302, 0.098658, 1.0
0.888668, -0.001237, 0.099218, 1.0
0.893683, -0.003921, 0.099778, 1.0
0.898698, -0.006759, 0.100338, 1.0
0.903714, -0.009763, 0.100898, 1.0
0.908729, -0.012946, 0.101458, 1.0
0.913744, -0.016320, 0.102018, 1.0
0.918759, -0.019900, 0.102578, 1.0
0.923774, -0.023704, 0.103138, 1.0
0.928789, -0.027749, 0.103697, 1.0
0.933804, -0.032056, 0.104257, 1.0
0.938819, -0.036648, 0.104817, 1.0
0.943834, -0.041550, 0.105377, 1.0
0.948849, -0.046791, 0.105937, 1.0
0.953864, -0.052404, 0.106497, 1.0
0.958879, -0.058425, 0.107057, 1.0
0.963894, -0.064895, 0.107617, 1.0
0.968910, -0.071863, 0.108177, 1.0
0.973925, -0.079383, 0.108737, 1.0
0.978940, -0.087517, 0.109297, 1.0
0.983955, -0.096339, 0.109857, 1.0
0.988970, -0.105932, 0.110417, 1.0
0.993985, -0.116396, 0.110976, 1.0
0.999000, -0.127847, 0.111536, 1.0


==> matlab/data/needNoMT.csv <==
beta, rhs, rhsMT, dummy
0.001000, 0.000000, 0.000000, 1.0
0.006015, 0.000000, 0.000000, 1.0
0.011030, 0.000001, 0.000000, 1.0
0.016045, 0.000003, 0.000000, 1.0
0.021060, 0.000004, 0.000000, 1.0
0.026075, 0.000007, 0.000000, 1.0
0.031090, 0.000010, 0.000000, 1.0
0.036106, 0.000013, 0.000000, 1.0
0.041121, 0.000017, 0.000000, 1.0
0.046136, 0.000022, 0.000000, 1.0
0.051151, 0.000027, 0.000000, 1.0
0.056166, 0.000033, 0.000000, 1.0
0.061181, 0.000039, 0.000000, 1.0
0.066196, 0.000046, 0.000000, 1.0
0.071211, 0.000054, 0.000000, 1.0
0.076226, 0.000062, 0.000000, 1.0
0.081241, 0.000070, 0.000000, 1.0
0.086256, 0.000080, 0.000000, 1.0
0.091271, 0.000090, 0.000000, 1.0
0.096286, 0.000101, 0.000000, 1.0
0.101302, 0.000112, 0.000000, 1.0
0.106317, 0.000124, 0.000000, 1.0
0.111332, 0.000137, 0.000000, 1.0
0.116347, 0.000150, 0.000000, 1.0
0.121362, 0.000164, 0.000000, 1.0
0.126377, 0.000179, 0.000000, 1.0
0.131392, 0.000195, 0.000000, 1.0
0.136407, 0.000211, 0.000000, 1.0
0.141422, 0.000228, 0.000000, 1.0
0.146437, 0.000246, 0.000000, 1.0
0.151452, 0.000265, 0.000000, 1.0
0.156467, 0.000285, 0.000000, 1.0
0.161482, 0.000305, 0.000000, 1.0
0.166497, 0.000326, 0.000000, 1.0
0.171513, 0.000348, 0.000000, 1.0
0.176528, 0.000371, 0.000000, 1.0
0.181543, 0.000395, 0.000000, 1.0
0.186558, 0.000420, 0.000000, 1.0
0.191573, 0.000445, 0.000000, 1.0
0.196588, 0.000472, 0.000000, 1.0
0.201603, 0.000499, 0.000000, 1.0
0.206618, 0.000528, 0.000000, 1.0
0.211633, 0.000557, 0.000000, 1.0
0.216648, 0.000588, 0.000000, 1.0
0.221663, 0.000619, 0.000000, 1.0
0.226678, 0.000652, 0.000000, 1.0
0.231693, 0.000685, 0.000000, 1.0
0.236709, 0.000720, 0.000000, 1.0
0.241724, 0.000756, 0.000000, 1.0
0.246739, 0.000792, 0.000000, 1.0
0.251754, 0.000831, 0.000000, 1.0
0.256769, 0.000870, 0.000000, 1.0
0.261784, 0.000910, 0.000000, 1.0
0.266799, 0.000952, 0.000000, 1.0
0.271814, 0.000995, 0.000000, 1.0
0.276829, 0.001039, 0.000000, 1.0
0.281844, 0.001085, 0.000000, 1.0
0.286859, 0.001131, 0.000000, 1.0
0.291874, 0.001180, 0.000000, 1.0
0.296889, 0.001229, 0.000000, 1.0
0.301905, 0.001280, 0.000000, 1.0
0.306920, 0.001333, 0.000000, 1.0
0.311935, 0.001387, 0.000000, 1.0
0.316950, 0.001442, 0.000000, 1.0
0.321965, 0.001499, 0.000000, 1.0
0.326980, 0.001558, 0.000000, 1.0
0.331995, 0.001618, 0.000000, 1.0
0.337010, 0.001680, 0.000000, 1.0
0.342025, 0.001743, 0.000000, 1.0
0.347040, 0.001809, 0.000000, 1.0
0.352055, 0.001876, 0.000000, 1.0
0.357070, 0.001944, 0.000000, 1.0
0.362085, 0.002015, 0.000000, 1.0
0.367101, 0.002088, 0.000000, 1.0
0.372116, 0.002162, 0.000000, 1.0
0.377131, 0.002239, 0.000000, 1.0
0.382146, 0.002318, 0.000000, 1.0
0.387161, 0.002398, 0.000000, 1.0
0.392176, 0.002481, 0.000000, 1.0
0.397191, 0.002566, 0.000000, 1.0
0.402206, 0.002653, 0.000000, 1.0
0.407221, 0.002743, 0.000000, 1.0
0.412236, 0.002835, 0.000000, 1.0
0.417251, 0.002929, 0.000000, 1.0
0.422266, 0.003026, 0.000000, 1.0
0.427281, 0.003126, 0.000000, 1.0
0.432296, 0.003228, 0.000000, 1.0
0.437312, 0.003332, 0.000000, 1.0
0.442327, 0.003440, 0.000000, 1.0
0.447342, 0.003550, 0.000000, 1.0
0.452357, 0.003664, 0.000000, 1.0
0.457372, 0.003780, 0.000000, 1.0
0.462387, 0.003899, 0.000000, 1.0
0.467402, 0.004022, 0.000000, 1.0
0.472417, 0.004148, 0.000000, 1.0
0.477432, 0.004277, 0.000000, 1.0
0.482447, 0.004410, 0.000000, 1.0
0.487462, 0.004546, 0.000000, 1.0
0.492477, 0.004686, 0.000000, 1.0
0.497492, 0.004829, 0.000000, 1.0
0.502508, 0.004977, 0.000000, 1.0
0.507523, 0.005128, 0.000000, 1.0
0.512538, 0.005284, 0.000000, 1.0
0.517553, 0.005444, 0.000000, 1.0
0.522568, 0.005608, 0.000000, 1.0
0.527583, 0.005777, 0.000000, 1.0
0.532598, 0.005951, 0.000000, 1.0
0.537613, 0.006129, 0.000000, 1.0
0.542628, 0.006312, 0.000000, 1.0
0.547643, 0.006501, 0.000000, 1.0
0.552658, 0.006695, 0.000000, 1.0
0.557673, 0.006894, 0.000000, 1.0
0.562688, 0.007099, 0.000000, 1.0
0.567704, 0.007310, 0.000000, 1.0
0.572719, 0.007527, 0.000000, 1.0
0.577734, 0.007750, 0.000000, 1.0
0.582749, 0.007980, 0.000000, 1.0
0.587764, 0.008217, 0.000000, 1.0
0.592779, 0.008461, 0.000000, 1.0
0.597794, 0.008712, 0.000000, 1.0
0.602809, 0.008970, 0.000000, 1.0
0.607824, 0.009237, 0.000000, 1.0
0.612839, 0.009512, 0.000000, 1.0
0.617854, 0.009795, 0.000000, 1.0
0.622869, 0.010087, 0.000000, 1.0
0.627884, 0.010388, 0.000000, 1.0
0.632899, 0.010699, 0.000000, 1.0
0.637915, 0.011020, 0.000000, 1.0
0.642930, 0.011351, 0.000000, 1.0
0.647945, 0.011693, 0.000000, 1.0
0.652960, 0.012046, 0.000000, 1.0
0.657975, 0.012411, 0.000000, 1.0
0.662990, 0.012789, 0.000000, 1.0
0.668005, 0.013179, 0.000000, 1.0
0.673020, 0.013583, 0.000000, 1.0
0.678035, 0.014001, 0.000000, 1.0
0.683050, 0.014433, 0.000000, 1.0
0.688065, 0.014882, 0.000000, 1.0
0.693080, 0.015346, 0.000000, 1.0
0.698095, 0.015828, 0.000000, 1.0
0.703111, 0.016327, 0.000000, 1.0
0.708126, 0.016845, 0.000000, 1.0
0.713141, 0.017383, 0.000000, 1.0
0.718156, 0.017943, 0.000000, 1.0
0.723171, 0.018524, 0.000000, 1.0
0.728186, 0.019128, 0.000000, 1.0
0.733201, 0.019757, 0.000000, 1.0
0.738216, 0.020412, 0.000000, 1.0
0.743231, 0.021094, 0.000000, 1.0
0.748246, 0.021806, 0.000000, 1.0
0.753261, 0.022548, 0.000000, 1.0
0.758276, 0.023323, 0.000000, 1.0
0.763291, 0.024134, 0.000000, 1.0
0.768307, 0.024981, 0.000000, 1.0
0.773322, 0.025868, 0.000000, 1.0
0.778337, 0.026798, 0.000000, 1.0
0.783352, 0.027772, 0.000000, 1.0
0.788367, 0.028796, 0.000000, 1.0
0.793382, 0.029871, 0.000000, 1.0
0.798397, 0.031002, 0.000000, 1.0
0.803412, 0.032194, 0.000000, 1.0
0.808427, 0.033451, 0.000000, 1.0
0.813442, 0.034777, 0.000000, 1.0
0.818457, 0.036180, 0.000000, 1.0
0.823472, 0.037665, 0.000000, 1.0
0.828487, 0.039240, 0.000000, 1.0
0.833503, 0.040913, 0.000000, 1.0
0.838518, 0.042693, 0.000000, 1.0
0.843533, 0.044590, 0.000000, 1.0
0.848548, 0.046616, 0.000000, 1.0
0.853563, 0.048784, 0.000000, 1.0
0.858578, 0.051109, 0.000000, 1.0
0.863593, 0.053609, 0.000000, 1.0
0.868608, 0.056303, 0.000000, 1.0
0.873623, 0.059216, 0.000000, 1.0
0.878638, 0.062373, 0.000000, 1.0
0.883653, 0.065806, 0.000000, 1.0
0.888668, 0.069553, 0.000000, 1.0
0.893683, 0.073658, 0.000000, 1.0
0.898698, 0.078175, 0.000000, 1.0
0.903714, 0.083167, 0.000000, 1.0
0.908729, 0.088713, 0.000000, 1.0
0.913744, 0.094910, 0.000000, 1.0
0.918759, 0.101878, 0.000000, 1.0
0.923774, 0.109770, 0.000000, 1.0
0.928789, 0.118780, 0.000000, 1.0
0.933804, 0.129162, 0.000000, 1.0
0.938819, 0.141255, 0.000000, 1.0
0.943834, 0.155516, 0.000000, 1.0
0.948849, 0.172583, 0.000000, 1.0
0.953864, 0.193371, 0.000000, 1.0
0.958879, 0.219242, 0.000000, 1.0
0.963894, 0.252314, 0.000000, 1.0
0.968910, 0.296070, 0.000000, 1.0
0.973925, 0.356677, 0.000000, 1.0
0.978940, 0.446172, 0.000000, 1.0
0.983955, 0.591643, 0.000000, 1.0
0.988970, 0.869441, 0.000000, 1.0
0.993985, 1.000000, 0.000000, 1.0
0.999000, 1.000000, 0.000000, 1.0


==> matlab/data/oneRedundant.csv <==
beta, oneRhs, twoRhs, oneRhsMT, twoRhsMT, quadDist, dummy
0.001000, 0.000074, 0.000024, 0.000074, 0.000024, 3.670809, 1.0
0.006015, 0.000445, 0.000142, 0.000447, 0.000143, 3.523481, 1.0
0.011030, 0.000814, 0.000259, 0.000819, 0.000263, 3.380063, 1.0
0.016045, 0.001181, 0.000374, 0.001192, 0.000383, 3.240496, 1.0
0.021060, 0.001546, 0.000488, 0.001564, 0.000502, 3.104722, 1.0
0.026075, 0.001909, 0.000599, 0.001937, 0.000622, 2.972683, 1.0
0.031090, 0.002270, 0.000710, 0.002309, 0.000741, 2.844322, 1.0
0.036106, 0.002629, 0.000818, 0.002682, 0.000861, 2.719582, 1.0
0.041121, 0.002985, 0.000925, 0.003054, 0.000981, 2.598407, 1.0
0.046136, 0.003340, 0.001031, 0.003427, 0.001100, 2.480743, 1.0
0.051151, 0.003693, 0.001135, 0.003799, 0.001220, 2.366534, 1.0
0.056166, 0.004043, 0.001237, 0.004172, 0.001339, 2.255725, 1.0
0.061181, 0.004392, 0.001338, 0.004544, 0.001459, 2.148264, 1.0
0.066196, 0.004738, 0.001437, 0.004917, 0.001578, 2.044096, 1.0
0.071211, 0.005083, 0.001534, 0.005289, 0.001698, 1.943169, 1.0
0.076226, 0.005426, 0.001630, 0.005662, 0.001818, 1.845431, 1.0
0.081241, 0.005766, 0.001725, 0.006034, 0.001937, 1.750831, 1.0
0.086256, 0.006105, 0.001818, 0.006407, 0.002057, 1.659316, 1.0
0.091271, 0.006441, 0.001909, 0.006779, 0.002176, 1.570838, 1.0
0.096286, 0.006776, 0.001999, 0.007152, 0.002296, 1.485344, 1.0
0.101302, 0.007108, 0.002088, 0.007524, 0.002416, 1.402787, 1.0
0.106317, 0.007439, 0.002175, 0.007897, 0.002535, 1.323117, 1.0
0.111332, 0.007767, 0.002261, 0.008269, 0.002655, 1.246285, 1.0
0.116347, 0.008093, 0.002345, 0.008642, 0.002774, 1.172244, 1.0
0.121362, 0.008418, 0.002427, 0.009014, 0.002894, 1.100946, 1.0
0.126377, 0.008741, 0.002509, 0.009387, 0.003013, 1.032344, 1.0
0.131392, 0.009061, 0.002588, 0.009759, 0.003133, 0.966392, 1.0
0.136407, 0.009380, 0.002667, 0.010132, 0.003253, 0.903043, 1.0
0.141422, 0.009696, 0.002744, 0.010504, 0.003372, 0.842252, 1.0
0.146437, 0.010011, 0.002819, 0.010877, 0.003492, 0.783974, 1.0
0.151452, 0.010323, 0.002893, 0.011249, 0.003611, 0.728166, 1.0
0.156467, 0.010634, 0.002966, 0.011622, 0.003731, 0.674781, 1.0
0.161482, 0.010943, 0.003037, 0.011994, 0.003851, 0.623778, 1.0
0.166497, 0.011249, 0.003107, 0.012367, 0.003970, 0.575113, 1.0
0.171513, 0.011554, 0.003176, 0.012739, 0.004090, 0.528743, 1.0
0.176528, 0.011857, 0.003243, 0.013112, 0.004209, 0.484626, 1.0
0.181543, 0.012158, 0.003309, 0.013484, 0.004329, 0.442721, 1.0
0.186558, 0.012457, 0.003373, 0.013857, 0.004448, 0.402987, 1.0
0.191573, 0.012754, 0.003436, 0.014229, 0.004568, 0.365382, 1.0
0.196588, 0.013049, 0.003498, 0.014602, 0.004688, 0.329867, 1.0
0.201603, 0.013342, 0.003558, 0.014974, 0.004807, 0.296401, 1.0
0.206618, 0.013633, 0.003618, 0.015347, 0.004927, 0.264946, 1.0
0.211633, 0.013922, 0.003675, 0.015719, 0.005046, 0.235462, 1.0
0.216648, 0.014210, 0.003732, 0.016092, 0.005166, 0.207911, 1.0
0.221663, 0.014495, 0.003787, 0.016464, 0.005286, 0.182255, 1.0
0.226678, 0.014778, 0.003841, 0.016837, 0.005405, 0.158456, 1.0
0.231693, 0.015060, 0.003894, 0.017209, 0.005525, 0.136477, 1.0
0.236709, 0.015340, 0.003945, 0.017582, 0.005644, 0.116281, 1.0
0.241724, 0.015617, 0.003995, 0.017954, 0.005764, 0.097833, 1.0
0.246739, 0.015893, 0.004044, 0.018327, 0.005883, 0.081096, 1.0
0.251754, 0.016167, 0.004092, 0.018699, 0.006003, 0.066035, 1.0
0.256769, 0.016439, 0.004138, 0.019072, 0.006123, 0.052615, 1.0
0.261784, 0.016709, 0.004184, 0.019444, 0.006242, 0.040801, 1.0
0.266799, 0.016978, 0.004228, 0.019817, 0.006362, 0.030559, 1.0
0.271814, 0.017244, 0.004270, 0.020189, 0.006481, 0.021855, 1.0
0.276829, 0.017509, 0.004312, 0.020562, 0.006601, 0.014656, 1.0
0.281844, 0.017771, 0.004352, 0.020934, 0.006721, 0.008929, 1.0
0.286859, 0.018032, 0.004391, 0.021307, 0.006840, 0.004641, 1.0
0.291874, 0.018291, 0.004429, 0.021679, 0.006960, 0.001761, 1.0
0.296889, 0.018548, 0.004466, 0.022052, 0.007079, 0.000256, 1.0
0.301905, 0.018803, 0.004501, 0.022424, 0.007199, 0.000095, 1.0
0.306920, 0.019056, 0.004536, 0.022797, 0.007318, 0.001248, 1.0
0.311935, 0.019308, 0.004569, 0.023169, 0.007438, 0.003682, 1.0
0.316950, 0.019557, 0.004601, 0.023542, 0.007558, 0.007370, 1.0
0.321965, 0.019805, 0.004632, 0.023914, 0.007677, 0.012279, 1.0
0.326980, 0.020051, 0.004662, 0.024287, 0.007797, 0.018382, 1.0
0.331995, 0.020295, 0.004690, 0.024659, 0.007916, 0.025649, 1.0
0.337010, 0.020537, 0.004718, 0.025032, 0.008036, 0.034051, 1.0
0.342025, 0.020778, 0.004744, 0.025404, 0.008156, 0.043559, 1.0
0.347040, 0.021016, 0.004770, 0.025777, 0.008275, 0.054147, 1.0
0.352055, 0.021253, 0.004794, 0.026149, 0.008395, 0.065787, 1.0
0.357070, 0.021488, 0.004817, 0.026522, 0.008514, 0.078450, 1.0
0.362085, 0.021721, 0.004839, 0.026894, 0.008634, 0.092111, 1.0
0.367101, 0.021952, 0.004860, 0.027267, 0.008753, 0.106742, 1.0
0.372116, 0.022182, 0.004879, 0.027639, 0.008873, 0.122319, 1.0
0.377131, 0.022409, 0.004898, 0.028012, 0.008993, 0.138814, 1.0
0.382146, 0.022635, 0.004916, 0.028384, 0.009112, 0.156202, 1.0
0.387161, 0.022859, 0.004932, 0.028757, 0.009232, 0.174458, 1.0
0.392176, 0.023082, 0.004948, 0.029129, 0.009351, 0.193558, 1.0
0.397191, 0.023302, 0.004962, 0.029502, 0.009471, 0.213477, 1.0
0.402206, 0.023521, 0.004976, 0.029874, 0.009591, 0.234191, 1.0
0.407221, 0.023738, 0.004988, 0.030247, 0.009710, 0.255676, 1.0
0.412236, 0.023953, 0.004999, 0.030619, 0.009830, 0.277908, 1.0
0.417251, 0.024166, 0.005010, 0.030992, 0.009949, 0.300865, 1.0
0.422266, 0.024378, 0.005019, 0.031364, 0.010069, 0.324524, 1.0
0.427281, 0.024588, 0.005027, 0.031737, 0.010188, 0.348862, 1.0
0.432296, 0.024796, 0.005035, 0.032109, 0.010308, 0.373858, 1.0
0.437312, 0.025003, 0.005041, 0.032482, 0.010428, 0.399489, 1.0
0.442327, 0.025207, 0.005046, 0.032854, 0.010547, 0.425733, 1.0
0.447342, 0.025410, 0.005050, 0.033227, 0.010667, 0.452570, 1.0
0.452357, 0.025611, 0.005054, 0.033599, 0.010786, 0.479979, 1.0
0.457372, 0.025811, 0.005056, 0.033972, 0.010906, 0.507939, 1.0
0.462387, 0.026008, 0.005057, 0.034344, 0.011026, 0.536430, 1.0
0.467402, 0.026204, 0.005058, 0.034717, 0.011145, 0.565432, 1.0
0.472417, 0.026398, 0.005057, 0.035089, 0.011265, 0.594926, 1.0
0.477432, 0.026591, 0.005056, 0.035462, 0.011384, 0.624891, 1.0
0.482447, 0.026782, 0.005053, 0.035834, 0.011504, 0.655309, 1.0
0.487462, 0.026971, 0.005050, 0.036207, 0.011623, 0.686161, 1.0
0.492477, 0.027158, 0.005045, 0.036579, 0.011743, 0.717429, 1.0
0.497492, 0.027344, 0.005040, 0.036952, 0.011863, 0.749094, 1.0
0.502508, 0.027528, 0.005034, 0.037324, 0.011982, 0.781139, 1.0
0.507523, 0.027710, 0.005027, 0.037697, 0.012102, 0.813545, 1.0
0.512538, 0.027890, 0.005018, 0.038069, 0.012221, 0.846296, 1.0
0.517553, 0.028069, 0.005009, 0.038442, 0.012341, 0.879374, 1.0
0.522568, 0.028246, 0.005000, 0.038814, 0.012461, 0.912763, 1.0
0.527583, 0.028422, 0.004989, 0.039187, 0.012580, 0.946446, 1.0
0.532598, 0.028596, 0.004977, 0.039559, 0.012700, 0.980407, 1.0
0.537613, 0.028768, 0.004964, 0.039932, 0.012819, 1.014629, 1.0
0.542628, 0.028938, 0.004951, 0.040304, 0.012939, 1.049098, 1.0
0.547643, 0.029107, 0.004937, 0.040677, 0.013058, 1.083797, 1.0
0.552658, 0.029274, 0.004921, 0.041049, 0.013178, 1.118712, 1.0
0.557673, 0.029440, 0.004905, 0.041422, 0.013298, 1.153828, 1.0
0.562688, 0.029604, 0.004888, 0.041794, 0.013417, 1.189129, 1.0
0.567704, 0.029766, 0.004871, 0.042167, 0.013537, 1.224602, 1.0
0.572719, 0.029926, 0.004852, 0.042539, 0.013656, 1.260232, 1.0
0.577734, 0.030085, 0.004832, 0.042912, 0.013776, 1.296005, 1.0
0.582749, 0.030243, 0.004812, 0.043284, 0.013896, 1.331908, 1.0
0.587764, 0.030398, 0.004791, 0.043657, 0.014015, 1.367928, 1.0
0.592779, 0.030552, 0.004769, 0.044029, 0.014135, 1.404050, 1.0
0.597794, 0.030705, 0.004746, 0.044402, 0.014254, 1.440263, 1.0
0.602809, 0.030855, 0.004722, 0.044774, 0.014374, 1.476553, 1.0
0.607824, 0.031004, 0.004698, 0.045147, 0.014493, 1.512908, 1.0
0.612839, 0.031152, 0.004672, 0.045519, 0.014613, 1.549317, 1.0
0.617854, 0.031298, 0.004646, 0.045892, 0.014733, 1.585766, 1.0
0.622869, 0.031442, 0.004619, 0.046264, 0.014852, 1.622244, 1.0
0.627884, 0.031585, 0.004591, 0.046637, 0.014972, 1.658739, 1.0
0.632899, 0.031726, 0.004563, 0.047009, 0.015091, 1.695241, 1.0
0.637915, 0.031866, 0.004533, 0.047382, 0.015211, 1.731738, 1.0
0.642930, 0.032004, 0.004503, 0.047754, 0.015331, 1.768220, 1.0
0.647945, 0.032140, 0.004472, 0.048127, 0.015450, 1.804675, 1.0
0.652960, 0.032275, 0.004441, 0.048499, 0.015570, 1.841094, 1.0
0.657975, 0.032408, 0.004408, 0.048872, 0.015689, 1.877465, 1.0
0.662990, 0.032540, 0.004375, 0.049244, 0.015809, 1.913780, 1.0
0.668005, 0.032670, 0.004341, 0.049617, 0.015928, 1.950029, 1.0
0.673020, 0.032798, 0.004306, 0.049989, 0.016048, 1.986201, 1.0
0.678035, 0.032925, 0.004271, 0.050362, 0.016168, 2.022287, 1.0
0.683050, 0.033051, 0.004234, 0.050734, 0.016287, 2.058280, 1.0
0.688065, 0.033175, 0.004197, 0.051107, 0.016407, 2.094168, 1.0
0.693080, 0.033297, 0.004160, 0.051479, 0.016526, 2.129945, 1.0
0.698095, 0.033418, 0.004121, 0.051852, 0.016646, 2.165600, 1.0
0.703111, 0.033537, 0.004082, 0.052224, 0.016766, 2.201127, 1.0
0.708126, 0.033655, 0.004042, 0.052597, 0.016885, 2.236516, 1.0
0.713141, 0.033771, 0.004001, 0.052969, 0.017005, 2.271760, 1.0
0.718156, 0.033885, 0.003960, 0.053342, 0.017124, 2.306852, 1.0
0.723171, 0.033999, 0.003918, 0.053714, 0.017244, 2.341783, 1.0
0.728186, 0.034110, 0.003875, 0.054087, 0.017364, 2.376546, 1.0
0.733201, 0.034220, 0.003832, 0.054459, 0.017483, 2.411135, 1.0
0.738216, 0.034329, 0.003787, 0.054832, 0.017603, 2.445541, 1.0
0.743231, 0.034436, 0.003742, 0.055204, 0.017722, 2.479759, 1.0
0.748246, 0.034541, 0.003697, 0.055577, 0.017842, 2.513782, 1.0
0.753261, 0.034645, 0.003650, 0.055949, 0.017961, 2.547603, 1.0
0.758276, 0.034748, 0.003603, 0.056322, 0.018081, 2.581217, 1.0
0.763291, 0.034849, 0.003556, 0.056694, 0.018201, 2.614616, 1.0
0.768307, 0.034949, 0.003507, 0.057067, 0.018320, 2.647796, 1.0
0.773322, 0.035047, 0.003458, 0.057439, 0.018440, 2.680750, 1.0
0.778337, 0.035143, 0.003409, 0.057812, 0.018559, 2.713473, 1.0
0.783352, 0.035239, 0.003358, 0.058184, 0.018679, 2.745959, 1.0
0.788367, 0.035332, 0.003307, 0.058557, 0.018799, 2.778204, 1.0
0.793382, 0.035425, 0.003256, 0.058929, 0.018918, 2.810203, 1.0
0.798397, 0.035515, 0.003203, 0.059302, 0.019038, 2.841950, 1.0
0.803412, 0.035605, 0.003150, 0.059674, 0.019157, 2.873441, 1.0
0.808427, 0.035692, 0.003097, 0.060047, 0.019277, 2.904671, 1.0
0.813442, 0.035779, 0.003042, 0.060419, 0.019396, 2.935636, 1.0
0.818457, 0.035864, 0.002987, 0.060792, 0.019516, 2.966332, 1.0
0.823472, 0.035947, 0.002932, 0.061164, 0.019636, 2.996755, 1.0
0.828487, 0.036029, 0.002876, 0.061537, 0.019755, 3.026900, 1.0
0.833503, 0.036110, 0.002819, 0.061909, 0.019875, 3.056765, 1.0
0.838518, 0.036189, 0.002761, 0.062282, 0.019994, 3.086345, 1.0
0.843533, 0.036267, 0.002703, 0.062654, 0.020114, 3.115637, 1.0
0.848548, 0.036343, 0.002645, 0.063027, 0.020234, 3.144639, 1.0
0.853563, 0.036418, 0.002585, 0.063399, 0.020353, 3.173346, 1.0
0.858578, 0.036492, 0.002525, 0.063772, 0.020473, 3.201755, 1.0
0.863593, 0.036564, 0.002465, 0.064144, 0.020592, 3.229865, 1.0
0.868608, 0.036635, 0.002404, 0.064517, 0.020712, 3.257672, 1.0
0.873623, 0.036704, 0.002342, 0.064889, 0.020831, 3.285174, 1.0
0.878638, 0.036772, 0.002280, 0.065262, 0.020951, 3.312368, 1.0
0.883653, 0.036838, 0.002217, 0.065634, 0.021071, 3.339252, 1.0
0.888668, 0.036903, 0.002153, 0.066007, 0.021190, 3.365824, 1.0
0.893683, 0.036967, 0.002089, 0.066379, 0.021310, 3.392082, 1.0
0.898698, 0.037029, 0.002025, 0.066752, 0.021429, 3.418024, 1.0
0.903714, 0.037090, 0.001959, 0.067124, 0.021549, 3.443649, 1.0
0.908729, 0.037150, 0.001894, 0.067497, 0.021669, 3.468954, 1.0
0.913744, 0.037208, 0.001827, 0.067869, 0.021788, 3.493940, 1.0
0.918759, 0.037265, 0.001760, 0.068242, 0.021908, 3.518603, 1.0
0.923774, 0.037320, 0.001693, 0.068614, 0.022027, 3.542943, 1.0
0.928789, 0.037374, 0.001625, 0.068987, 0.022147, 3.566959, 1.0
0.933804, 0.037427, 0.001556, 0.069359, 0.022266, 3.590650, 1.0
0.938819, 0.037478, 0.001487, 0.069732, 0.022386, 3.614016, 1.0
0.943834, 0.037528, 0.001417, 0.070104, 0.022506, 3.637055, 1.0
0.948849, 0.037577, 0.001347, 0.070477, 0.022625, 3.659767, 1.0
0.953864, 0.037624, 0.001276, 0.070849, 0.022745, 3.682152, 1.0
0.958879, 0.037670, 0.001205, 0.071222, 0.022864, 3.704209, 1.0
0.963894, 0.037715, 0.001133, 0.071594, 0.022984, 3.725938, 1.0
0.968910, 0.037758, 0.001060, 0.071967, 0.023104, 3.747339, 1.0
0.973925, 0.037800, 0.000987, 0.072339, 0.023223, 3.768412, 1.0
0.978940, 0.037841, 0.000914, 0.072712, 0.023343, 3.789157, 1.0
0.983955, 0.037880, 0.000840, 0.073084, 0.023462, 3.809575, 1.0
0.988970, 0.037918, 0.000765, 0.073457, 0.023582, 3.829666, 1.0
0.993985, 0.037955, 0.000690, 0.073829, 0.023701, 3.849431, 1.0
0.999000, 0.037991, 0.000615, 0.074202, 0.023821, 3.868870, 1.0


==> matlab/data/twiceTwo.csv <==
beta, oneRhs, twoRhs, oneRhsMT, twoRhsMT, quadDist, dummy
0.001000, 0.000049, 0.000029, 0.000049, 0.000029, 0.489099, 1.0
0.006015, 0.000293, 0.000173, 0.000295, 0.000175, 0.451618, 1.0
0.011030, 0.000534, 0.000315, 0.000541, 0.000320, 0.416141, 1.0
0.016045, 0.000773, 0.000456, 0.000786, 0.000466, 0.382611, 1.0
0.021060, 0.001009, 0.000594, 0.001032, 0.000612, 0.350973, 1.0
0.026075, 0.001242, 0.000730, 0.001278, 0.000758, 0.321170, 1.0
0.031090, 0.001473, 0.000864, 0.001524, 0.000903, 0.293148, 1.0
0.036106, 0.001701, 0.000996, 0.001770, 0.001049, 0.266855, 1.0
0.041121, 0.001926, 0.001126, 0.002015, 0.001195, 0.242236, 1.0
0.046136, 0.002149, 0.001254, 0.002261, 0.001341, 0.219241, 1.0
0.051151, 0.002369, 0.001380, 0.002507, 0.001486, 0.197819, 1.0
0.056166, 0.002587, 0.001504, 0.002753, 0.001632, 0.177919, 1.0
0.061181, 0.002802, 0.001626, 0.002999, 0.001778, 0.159493, 1.0
0.066196, 0.003014, 0.001747, 0.003244, 0.001923, 0.142491, 1.0
0.071211, 0.003224, 0.001865, 0.003490, 0.002069, 0.126867, 1.0
0.076226, 0.003431, 0.001981, 0.003736, 0.002215, 0.112574, 1.0
0.081241, 0.003636, 0.002096, 0.003982, 0.002361, 0.099567, 1.0
0.086256, 0.003838, 0.002208, 0.004228, 0.002506, 0.087799, 1.0
0.091271, 0.004038, 0.002319, 0.004473, 0.002652, 0.077227, 1.0
0.096286, 0.004235, 0.002428, 0.004719, 0.002798, 0.067807, 1.0
0.101302, 0.004429, 0.002535, 0.004965, 0.002943, 0.059497, 1.0
0.106317, 0.004621, 0.002640, 0.005211, 0.003089, 0.052255, 1.0
0.111332, 0.004810, 0.002743, 0.005457, 0.003235, 0.046040, 1.0
0.116347, 0.004997, 0.002845, 0.005702, 0.003381, 0.040811, 1.0
0.121362, 0.005181, 0.002944, 0.005948, 0.003526, 0.036529, 1.0
0.126377, 0.005363, 0.003042, 0.006194, 0.003672, 0.033155, 1.0
0.131392, 0.005542, 0.003138, 0.006440, 0.003818, 0.030652, 1.0
0.136407, 0.005718, 0.003233, 0.006686, 0.003963, 0.028981, 1.0
0.141422, 0.005893, 0.003325, 0.006931, 0.004109, 0.028106, 1.0
0.146437, 0.006064, 0.003416, 0.007177, 0.004255, 0.027992, 1.0
0.151452, 0.006233, 0.003505, 0.007423, 0.004401, 0.028602, 1.0
0.156467, 0.006400, 0.003592, 0.007669, 0.004546, 0.029904, 1.0
0.161482, 0.006564, 0.003678, 0.007915, 0.004692, 0.031862, 1.0
0.166497, 0.006726, 0.003761, 0.008160, 0.004838, 0.034445, 1.0
0.171513, 0.006885, 0.003843, 0.008406, 0.004983, 0.037619, 1.0
0.176528, 0.007042, 0.003924, 0.008652, 0.005129, 0.041353, 1.0
0.181543, 0.007196, 0.004002, 0.008898, 0.005275, 0.045616, 1.0
0.186558, 0.007348, 0.004079, 0.009144, 0.005421, 0.050378, 1.0
0.191573, 0.007497, 0.004155, 0.009389, 0.005566, 0.055609, 1.0
0.196588, 0.007644, 0.004228, 0.009635, 0.005712, 0.061280, 1.0
0.201603, 0.007788, 0.004300, 0.009881, 0.005858, 0.067363, 1.0
0.206618, 0.007930, 0.004371, 0.010127, 0.006003, 0.073831, 1.0
0.211633, 0.008070, 0.004440, 0.010373, 0.006149, 0.080655, 1.0
0.216648, 0.008207, 0.004507, 0.010618, 0.006295, 0.087810, 1.0
0.221663, 0.008342, 0.004572, 0.010864, 0.006441, 0.095269, 1.0
0.226678, 0.008474, 0.004636, 0.011110, 0.006586, 0.103009, 1.0
0.231693, 0.008604, 0.004698, 0.011356, 0.006732, 0.111004, 1.0
0.236709, 0.008731, 0.004759, 0.011602, 0.006878, 0.119230, 1.0
0.241724, 0.008856, 0.004818, 0.011847, 0.007023, 0.127664, 1.0
0.246739, 0.008979, 0.004876, 0.012093, 0.007169, 0.136283, 1.0
0.251754, 0.009099, 0.004932, 0.012339, 0.007315, 0.145065, 1.0
0.256769, 0.009217, 0.004986, 0.012585, 0.007461, 0.153988, 1.0
0.261784, 0.009333, 0.005039, 0.012831, 0.007606, 0.163032, 1.0
0.266799, 0.009446, 0.005091, 0.013076, 0.007752, 0.172176, 1.0
0.271814, 0.009557, 0.005141, 0.013322, 0.007898, 0.181400, 1.0
0.276829, 0.009666, 0.005189, 0.013568, 0.008043, 0.190685, 1.0
0.281844, 0.009772, 0.005236, 0.013814, 0.008189, 0.200012, 1.0
0.286859, 0.009876, 0.005281, 0.014060, 0.008335, 0.209363, 1.0
0.291874, 0.009977, 0.005325, 0.014305, 0.008481, 0.218720, 1.0
0.296889, 0.010076, 0.005368, 0.014551, 0.008626, 0.228066, 1.0
0.301905, 0.010173, 0.005408, 0.014797, 0.008772, 0.237385, 1.0
0.306920, 0.010268, 0.005448, 0.015043, 0.008918, 0.246660, 1.0
0.311935, 0.010360, 0.005486, 0.015289, 0.009063, 0.255876, 1.0
0.316950, 0.010450, 0.005523, 0.015534, 0.009209, 0.265019, 1.0
0.321965, 0.010537, 0.005558, 0.015780, 0.009355, 0.274072, 1.0
0.326980, 0.010623, 0.005592, 0.016026, 0.009501, 0.283023, 1.0
0.331995, 0.010706, 0.005624, 0.016272, 0.009646, 0.291858, 1.0
0.337010, 0.010787, 0.005655, 0.016518, 0.009792, 0.300563, 1.0
0.342025, 0.010865, 0.005684, 0.016763, 0.009938, 0.309127, 1.0
0.347040, 0.010941, 0.005712, 0.017009, 0.010084, 0.317537, 1.0
0.352055, 0.011015, 0.005739, 0.017255, 0.010229, 0.325782, 1.0
0.357070, 0.011087, 0.005765, 0.017501, 0.010375, 0.333850, 1.0
0.362085, 0.011156, 0.005789, 0.017747, 0.010521, 0.341732, 1.0
0.367101, 0.011224, 0.005811, 0.017992, 0.010666, 0.349416, 1.0
0.372116, 0.011289, 0.005833, 0.018238, 0.010812, 0.356893, 1.0
0.377131, 0.011351, 0.005853, 0.018484, 0.010958, 0.364154, 1.0
0.382146, 0.011412, 0.005871, 0.018730, 0.011104, 0.371189, 1.0
0.387161, 0.011470, 0.005888, 0.018976, 0.011249, 0.377992, 1.0
0.392176, 0.011526, 0.005904, 0.019221, 0.011395, 0.384553, 1.0
0.397191, 0.011580, 0.005919, 0.019467, 0.011541, 0.390865, 1.0
0.402206, 0.011632, 0.005932, 0.019713, 0.011686, 0.396921, 1.0
0.407221, 0.011681, 0.005945, 0.019959, 0.011832, 0.402714, 1.0
0.412236, 0.011728, 0.005955, 0.020205, 0.011978, 0.408238, 1.0
0.417251, 0.011774, 0.005965, 0.020450, 0.012124, 0.413488, 1.0
0.422266, 0.011816, 0.005973, 0.020696, 0.012269, 0.418458, 1.0
0.427281, 0.011857, 0.005980, 0.020942, 0.012415, 0.423142, 1.0
0.432296, 0.011896, 0.005986, 0.021188, 0.012561, 0.427537, 1.0
0.437312, 0.011932, 0.005990, 0.021434, 0.012706, 0.431638, 1.0
0.442327, 0.011967, 0.005994, 0.021679, 0.012852, 0.435441, 1.0
0.447342, 0.011999, 0.005996, 0.021925, 0.012998, 0.438943, 1.0
0.452357, 0.012029, 0.005996, 0.022171, 0.013144, 0.442140, 1.0
0.457372, 0.012056, 0.005996, 0.022417, 0.013289, 0.445031, 1.0
0.462387, 0.012082, 0.005994, 0.022663, 0.013435, 0.447612, 1.0
0.467402, 0.012106, 0.005991, 0.022908, 0.013581, 0.449882, 1.0
0.472417, 0.012127, 0.005987, 0.023154, 0.013726, 0.451838, 1.0
0.477432, 0.012147, 0.005982, 0.023400, 0.013872, 0.453481, 1.0
0.482447, 0.012164, 0.005975, 0.023646, 0.014018, 0.454809, 1.0
0.487462, 0.012179, 0.005968, 0.023892, 0.014164, 0.455822, 1.0
0.492477, 0.012192, 0.005959, 0.024137, 0.014309, 0.456519, 1.0
0.497492, 0.012203, 0.005949, 0.024383, 0.014455, 0.456900, 1.0
0.502508, 0.012212, 0.005938, 0.024629, 0.014601, 0.456967, 1.0
0.507523, 0.012219, 0.005926, 0.024875, 0.014746, 0.456719, 1.0
0.512538, 0.012224, 0.005912, 0.025121, 0.014892, 0.456159, 1.0
0.517553, 0.012226, 0.005898, 0.025366, 0.015038, 0.455287, 1.0
0.522568, 0.012227, 0.005882, 0.025612, 0.015184, 0.454106, 1.0
0.527583, 0.012225, 0.005865, 0.025858, 0.015329, 0.452617, 1.0
0.532598, 0.012222, 0.005847, 0.026104, 0.015475, 0.450824, 1.0
0.537613, 0.012216, 0.005828, 0.026350, 0.015621, 0.448728, 1.0
0.542628, 0.012209, 0.005808, 0.026595, 0.015766, 0.446333, 1.0
0.547643, 0.012199, 0.005787, 0.026841, 0.015912, 0.443643, 1.0
0.552658, 0.012188, 0.005765, 0.027087, 0.016058, 0.440660, 1.0
0.557673, 0.012174, 0.005741, 0.027333, 0.016204, 0.437390, 1.0
0.562688, 0.012158, 0.005717, 0.027579, 0.016349, 0.433836, 1.0
0.567704, 0.012141, 0.005691, 0.027824, 0.016495, 0.430003, 1.0
0.572719, 0.012121, 0.005665, 0.028070, 0.016641, 0.425895, 1.0
0.577734, 0.012099, 0.005637, 0.028316, 0.016786, 0.421519, 1.0
0.582749, 0.012076, 0.005608, 0.028562, 0.016932, 0.416879, 1.0
0.587764, 0.012050, 0.005579, 0.028808, 0.017078, 0.411981, 1.0
0.592779, 0.012023, 0.005548, 0.029053, 0.017224, 0.406830, 1.0
0.597794, 0.011993, 0.005516, 0.029299, 0.017369, 0.401434, 1.0
0.602809, 0.011961, 0.005483, 0.029545, 0.017515, 0.395799, 1.0
0.607824, 0.011928, 0.005449, 0.029791, 0.017661, 0.389931, 1.0
0.612839, 0.011893, 0.005414, 0.030037, 0.017806, 0.383838, 1.0
0.617854, 0.011855, 0.005378, 0.030282, 0.017952, 0.377527, 1.0
0.622869, 0.011816, 0.005341, 0.030528, 0.018098, 0.371005, 1.0
0.627884, 0.011775, 0.005304, 0.030774, 0.018244, 0.364280, 1.0
0.632899, 0.011731, 0.005265, 0.031020, 0.018389, 0.357360, 1.0
0.637915, 0.011686, 0.005225, 0.031266, 0.018535, 0.350253, 1.0
0.642930, 0.011639, 0.005184, 0.031511, 0.018681, 0.342969, 1.0
0.647945, 0.011590, 0.005142, 0.031757, 0.018827, 0.335515, 1.0
0.652960, 0.011539, 0.005099, 0.032003, 0.018972, 0.327900, 1.0
0.657975, 0.011486, 0.005056, 0.032249, 0.019118, 0.320135, 1.0
0.662990, 0.011432, 0.005011, 0.032495, 0.019264, 0.312228, 1.0
0.668005, 0.011375, 0.004965, 0.032740, 0.019409, 0.304188, 1.0
0.673020, 0.011317, 0.004919, 0.032986, 0.019555, 0.296027, 1.0
0.678035, 0.011256, 0.004871, 0.033232, 0.019701, 0.287753, 1.0
0.683050, 0.011194, 0.004823, 0.033478, 0.019847, 0.279377, 1.0
0.688065, 0.011130, 0.004773, 0.033724, 0.019992, 0.270910, 1.0
0.693080, 0.011064, 0.004723, 0.033969, 0.020138, 0.262363, 1.0
0.698095, 0.010996, 0.004672, 0.034215, 0.020284, 0.253746, 1.0
0.703111, 0.010927, 0.004619, 0.034461, 0.020429, 0.245070, 1.0
0.708126, 0.010855, 0.004566, 0.034707, 0.020575, 0.236348, 1.0
0.713141, 0.010782, 0.004512, 0.034953, 0.020721, 0.227589, 1.0
0.718156, 0.010707, 0.004457, 0.035198, 0.020867, 0.218807, 1.0
0.723171, 0.010630, 0.004402, 0.035444, 0.021012, 0.210013, 1.0
0.728186, 0.010551, 0.004345, 0.035690, 0.021158, 0.201218, 1.0
0.733201, 0.010470, 0.004288, 0.035936, 0.021304, 0.192437, 1.0
0.738216, 0.010388, 0.004229, 0.036182, 0.021449, 0.183680, 1.0
0.743231, 0.010303, 0.004170, 0.036427, 0.021595, 0.174961, 1.0
0.748246, 0.010217, 0.004110, 0.036673, 0.021741, 0.166292, 1.0
0.753261, 0.010129, 0.004049, 0.036919, 0.021887, 0.157687, 1.0
0.758276, 0.010040, 0.003987, 0.037165, 0.022032, 0.149158, 1.0
0.763291, 0.009948, 0.003924, 0.037411, 0.022178, 0.140719, 1.0
0.768307, 0.009855, 0.003861, 0.037656, 0.022324, 0.132384, 1.0
0.773322, 0.009760, 0.003796, 0.037902, 0.022469, 0.124166, 1.0
0.778337, 0.009663, 0.003731, 0.038148, 0.022615, 0.116079, 1.0
0.783352, 0.009564, 0.003665, 0.038394, 0.022761, 0.108137, 1.0
0.788367, 0.009464, 0.003598, 0.038640, 0.022907, 0.100355, 1.0
0.793382, 0.009362, 0.003530, 0.038885, 0.023052, 0.092746, 1.0
0.798397, 0.009258, 0.003462, 0.039131, 0.023198, 0.085326, 1.0
0.803412, 0.009153, 0.003393, 0.039377, 0.023344, 0.078108, 1.0
0.808427, 0.009045, 0.003323, 0.039623, 0.023489, 0.071108, 1.0
0.813442, 0.008936, 0.003252, 0.039869, 0.023635, 0.064340, 1.0
0.818457, 0.008825, 0.003180, 0.040114, 0.023781, 0.057820, 1.0
0.823472, 0.008713, 0.003107, 0.040360, 0.023927, 0.051563, 1.0
0.828487, 0.008599, 0.003034, 0.040606, 0.024072, 0.045584, 1.0
0.833503, 0.008483, 0.002960, 0.040852, 0.024218, 0.039898, 1.0
0.838518, 0.008365, 0.002885, 0.041098, 0.024364, 0.034523, 1.0
0.843533, 0.008246, 0.002810, 0.041343, 0.024509, 0.029472, 1.0
0.848548, 0.008125, 0.002733, 0.041589, 0.024655, 0.024762, 1.0
0.853563, 0.008002, 0.002656, 0.041835, 0.024801, 0.020410, 1.0
0.858578, 0.007877, 0.002578, 0.042081, 0.024947, 0.016431, 1.0
0.863593, 0.007751, 0.002500, 0.042327, 0.025092, 0.012841, 1.0
0.868608, 0.007624, 0.002420, 0.042572, 0.025238, 0.009658, 1.0
0.873623, 0.007494, 0.002340, 0.042818, 0.025384, 0.006897, 1.0
0.878638, 0.007363, 0.002259, 0.043064, 0.025529, 0.004575, 1.0
0.883653, 0.007230, 0.002177, 0.043310, 0.025675, 0.002709, 1.0
0.888668, 0.007096, 0.002095, 0.043556, 0.025821, 0.001317, 1.0
0.893683, 0.006960, 0.002012, 0.043801, 0.025967, 0.000414, 1.0
0.898698, 0.006822, 0.001928, 0.044047, 0.026112, 0.000018, 1.0
0.903714, 0.006682, 0.001844, 0.044293, 0.026258, 0.000146, 1.0
0.908729, 0.006541, 0.001758, 0.044539, 0.026404, 0.000816, 1.0
0.913744, 0.006399, 0.001673, 0.044785, 0.026549, 0.002045, 1.0
0.918759, 0.006254, 0.001586, 0.045030, 0.026695, 0.003851, 1.0
0.923774, 0.006109, 0.001499, 0.045276, 0.026841, 0.006251, 1.0
0.928789, 0.005961, 0.001410, 0.045522, 0.026987, 0.009262, 1.0
0.933804, 0.005812, 0.001322, 0.045768, 0.027132, 0.012904, 1.0
0.938819, 0.005661, 0.001232, 0.046014, 0.027278, 0.017194, 1.0
0.943834, 0.005509, 0.001142, 0.046259, 0.027424, 0.022149, 1.0
0.948849, 0.005355, 0.001051, 0.046505, 0.027570, 0.027788, 1.0
0.953864, 0.005199, 0.000960, 0.046751, 0.027715, 0.034130, 1.0
0.958879, 0.005042, 0.000868, 0.046997, 0.027861, 0.041192, 1.0
0.963894, 0.004883, 0.000775, 0.047243, 0.028007, 0.048992, 1.0
0.968910, 0.004723, 0.000681, 0.047488, 0.028152, 0.057551, 1.0
0.973925, 0.004561, 0.000587, 0.047734, 0.028298, 0.066885, 1.0
0.978940, 0.004398, 0.000492, 0.047980, 0.028444, 0.077014, 1.0
0.983955, 0.004233, 0.000397, 0.048226, 0.028590, 0.087956, 1.0
0.988970, 0.004066, 0.000301, 0.048472, 0.028735, 0.099731, 1.0
0.993985, 0.003898, 0.000204, 0.048717, 0.028881, 0.112356, 1.0
0.999000, 0.003729, 0.000107, 0.048963, 0.029027, 0.125852, 1.0


==> matlab/data/twiceTwoNoise.csv <==
beta, oneRhs, twoRhs, oneRhsMT, twoRhsMT, quadDist, dummy
0.001000, 0.000049, 0.000029, 0.000049, 0.000029, 0.669049, 1.0
0.006015, 0.000294, 0.000176, 0.000296, 0.000177, 0.623459, 1.0
0.011030, 0.000537, 0.000320, 0.000543, 0.000325, 0.580016, 1.0
0.016045, 0.000777, 0.000462, 0.000790, 0.000473, 0.538661, 1.0
0.021060, 0.001014, 0.000602, 0.001038, 0.000620, 0.499336, 1.0
0.026075, 0.001249, 0.000740, 0.001285, 0.000768, 0.461985, 1.0
0.031090, 0.001480, 0.000876, 0.001532, 0.000916, 0.426551, 1.0
0.036106, 0.001710, 0.001010, 0.001779, 0.001064, 0.392979, 1.0
0.041121, 0.001936, 0.001142, 0.002026, 0.001211, 0.361216, 1.0
0.046136, 0.002160, 0.001272, 0.002273, 0.001359, 0.331208, 1.0
0.051151, 0.002382, 0.001400, 0.002520, 0.001507, 0.302903, 1.0
0.056166, 0.002600, 0.001526, 0.002767, 0.001655, 0.276250, 1.0
0.061181, 0.002816, 0.001650, 0.003014, 0.001802, 0.251197, 1.0
0.066196, 0.003030, 0.001772, 0.003261, 0.001950, 0.227695, 1.0
0.071211, 0.003241, 0.001892, 0.003508, 0.002098, 0.205696, 1.0
0.076226, 0.003449, 0.002010, 0.003755, 0.002246, 0.185151, 1.0
0.081241, 0.003655, 0.002126, 0.004002, 0.002393, 0.166014, 1.0
0.086256, 0.003858, 0.002241, 0.004249, 0.002541, 0.148237, 1.0
0.091271, 0.004058, 0.002353, 0.004496, 0.002689, 0.131775, 1.0
0.096286, 0.004256, 0.002464, 0.004744, 0.002836, 0.116583, 1.0
0.101302, 0.004451, 0.002572, 0.004991, 0.002984, 0.102619, 1.0
0.106317, 0.004644, 0.002679, 0.005238, 0.003132, 0.089838, 1.0
0.111332, 0.004834, 0.002784, 0.005485, 0.003280, 0.078197, 1.0
0.116347, 0.005022, 0.002887, 0.005732, 0.003427, 0.067657, 1.0
0.121362, 0.005207, 0.002989, 0.005979, 0.003575, 0.058175, 1.0
0.126377, 0.005390, 0.003088, 0.006226, 0.003723, 0.049712, 1.0
0.131392, 0.005570, 0.003186, 0.006473, 0.003871, 0.042229, 1.0
0.136407, 0.005747, 0.003282, 0.006720, 0.004018, 0.035687, 1.0
0.141422, 0.005922, 0.003376, 0.006967, 0.004166, 0.030048, 1.0
0.146437, 0.006095, 0.003468, 0.007214, 0.004314, 0.025275, 1.0
0.151452, 0.006264, 0.003558, 0.007461, 0.004462, 0.021333, 1.0
0.156467, 0.006432, 0.003647, 0.007708, 0.004609, 0.018185, 1.0
0.161482, 0.006597, 0.003734, 0.007955, 0.004757, 0.015797, 1.0
0.166497, 0.006759, 0.003820, 0.008202, 0.004905, 0.014134, 1.0
0.171513, 0.006919, 0.003903, 0.008450, 0.005053, 0.013164, 1.0
0.176528, 0.007077, 0.003985, 0.008697, 0.005200, 0.012853, 1.0
0.181543, 0.007231, 0.004065, 0.008944, 0.005348, 0.013169, 1.0
0.186558, 0.007384, 0.004144, 0.009191, 0.005496, 0.014082, 1.0
0.191573, 0.007534, 0.004220, 0.009438, 0.005643, 0.015560, 1.0
0.196588, 0.007682, 0.004295, 0.009685, 0.005791, 0.017573, 1.0
0.201603, 0.007827, 0.004369, 0.009932, 0.005939, 0.020093, 1.0
0.206618, 0.007969, 0.004441, 0.010179, 0.006087, 0.023090, 1.0
0.211633, 0.008109, 0.004511, 0.010426, 0.006234, 0.026537, 1.0
0.216648, 0.008247, 0.004579, 0.010673, 0.006382, 0.030406, 1.0
0.221663, 0.008382, 0.004646, 0.010920, 0.006530, 0.034670, 1.0
0.226678, 0.008515, 0.004711, 0.011167, 0.006678, 0.039303, 1.0
0.231693, 0.008646, 0.004775, 0.011414, 0.006825, 0.044280, 1.0
0.236709, 0.008774, 0.004837, 0.011661, 0.006973, 0.049577, 1.0
0.241724, 0.008900, 0.004897, 0.011908, 0.007121, 0.055168, 1.0
0.246739, 0.009023, 0.004956, 0.012155, 0.007269, 0.061030, 1.0
0.251754, 0.009144, 0.005014, 0.012403, 0.007416, 0.067140, 1.0
0.256769, 0.009262, 0.005069, 0.012650, 0.007564, 0.073476, 1.0
0.261784, 0.009378, 0.005124, 0.012897, 0.007712, 0.080015, 1.0
0.266799, 0.009492, 0.005176, 0.013144, 0.007860, 0.086737, 1.0
0.271814, 0.009603, 0.005227, 0.013391, 0.008007, 0.093621, 1.0
0.276829, 0.009712, 0.005277, 0.013638, 0.008155, 0.100647, 1.0
0.281844, 0.009819, 0.005325, 0.013885, 0.008303, 0.107795, 1.0
0.286859, 0.009923, 0.005372, 0.014132, 0.008450, 0.115046, 1.0
0.291874, 0.010025, 0.005417, 0.014379, 0.008598, 0.122382, 1.0
0.296889, 0.010124, 0.005460, 0.014626, 0.008746, 0.129784, 1.0
0.301905, 0.010222, 0.005502, 0.014873, 0.008894, 0.137236, 1.0
0.306920, 0.010316, 0.005543, 0.015120, 0.009041, 0.144721, 1.0
0.311935, 0.010409, 0.005582, 0.015367, 0.009189, 0.152222, 1.0
0.316950, 0.010499, 0.005620, 0.015614, 0.009337, 0.159724, 1.0
0.321965, 0.010587, 0.005656, 0.015861, 0.009485, 0.167211, 1.0
0.326980, 0.010673, 0.005691, 0.016109, 0.009632, 0.174669, 1.0
0.331995, 0.010756, 0.005724, 0.016356, 0.009780, 0.182084, 1.0
0.337010, 0.010837, 0.005756, 0.016603, 0.009928, 0.189441, 1.0
0.342025, 0.010916, 0.005787, 0.016850, 0.010076, 0.196728, 1.0
0.347040, 0.010992, 0.005816, 0.017097, 0.010223, 0.203932, 1.0
0.352055, 0.011067, 0.005844, 0.017344, 0.010371, 0.211040, 1.0
0.357070, 0.011138, 0.005870, 0.017591, 0.010519, 0.218041, 1.0
0.362085, 0.011208, 0.005895, 0.017838, 0.010667, 0.224923, 1.0
0.367101, 0.011275, 0.005919, 0.018085, 0.010814, 0.231677, 1.0
0.372116, 0.011341, 0.005941, 0.018332, 0.010962, 0.238291, 1.0
0.377131, 0.011403, 0.005962, 0.018579, 0.011110, 0.244755, 1.0
0.382146, 0.011464, 0.005982, 0.018826, 0.011257, 0.251060, 1.0
0.387161, 0.011523, 0.006000, 0.019073, 0.011405, 0.257198, 1.0
0.392176, 0.011579, 0.006017, 0.019320, 0.011553, 0.263159, 1.0
0.397191, 0.011633, 0.006033, 0.019567, 0.011701, 0.268936, 1.0
0.402206, 0.011684, 0.006047, 0.019815, 0.011848, 0.274521, 1.0
0.407221, 0.011734, 0.006060, 0.020062, 0.011996, 0.279906, 1.0
0.412236, 0.011781, 0.006071, 0.020309, 0.012144, 0.285086, 1.0
0.417251, 0.011826, 0.006082, 0.020556, 0.012292, 0.290052, 1.0
0.422266, 0.011869, 0.006091, 0.020803, 0.012439, 0.294801, 1.0
0.427281, 0.011910, 0.006099, 0.021050, 0.012587, 0.299325, 1.0
0.432296, 0.011949, 0.006105, 0.021297, 0.012735, 0.303621, 1.0
0.437312, 0.011985, 0.006111, 0.021544, 0.012883, 0.307682, 1.0
0.442327, 0.012019, 0.006115, 0.021791, 0.013030, 0.311506, 1.0
0.447342, 0.012052, 0.006118, 0.022038, 0.013178, 0.315087, 1.0
0.452357, 0.012081, 0.006119, 0.022285, 0.013326, 0.318423, 1.0
0.457372, 0.012109, 0.006119, 0.022532, 0.013474, 0.321510, 1.0
0.462387, 0.012135, 0.006119, 0.022779, 0.013621, 0.324346, 1.0
0.467402, 0.012158, 0.006116, 0.023026, 0.013769, 0.326927, 1.0
0.472417, 0.012180, 0.006113, 0.023273, 0.013917, 0.329253, 1.0
0.477432, 0.012199, 0.006109, 0.023521, 0.014064, 0.331321, 1.0
0.482447, 0.012216, 0.006103, 0.023768, 0.014212, 0.333130, 1.0
0.487462, 0.012231, 0.006096, 0.024015, 0.014360, 0.334679, 1.0
0.492477, 0.012244, 0.006088, 0.024262, 0.014508, 0.335968, 1.0
0.497492, 0.012255, 0.006079, 0.024509, 0.014655, 0.336996, 1.0
0.502508, 0.012264, 0.006068, 0.024756, 0.014803, 0.337764, 1.0
0.507523, 0.012270, 0.006057, 0.025003, 0.014951, 0.338272, 1.0
0.512538, 0.012275, 0.006044, 0.025250, 0.015099, 0.338520, 1.0
0.517553, 0.012277, 0.006030, 0.025497, 0.015246, 0.338510, 1.0
0.522568, 0.012277, 0.006015, 0.025744, 0.015394, 0.338244, 1.0
0.527583, 0.012276, 0.005999, 0.025991, 0.015542, 0.337722, 1.0
0.532598, 0.012272, 0.005982, 0.026238, 0.015690, 0.336948, 1.0
0.537613, 0.012266, 0.005963, 0.026485, 0.015837, 0.335923, 1.0
0.542628, 0.012258, 0.005944, 0.026732, 0.015985, 0.334651, 1.0
0.547643, 0.012248, 0.005923, 0.026979, 0.016133, 0.333135, 1.0
0.552658, 0.012237, 0.005902, 0.027227, 0.016281, 0.331377, 1.0
0.557673, 0.012223, 0.005879, 0.027474, 0.016428, 0.329381, 1.0
0.562688, 0.012207, 0.005855, 0.027721, 0.016576, 0.327152, 1.0
0.567704, 0.012189, 0.005830, 0.027968, 0.016724, 0.324694, 1.0
0.572719, 0.012169, 0.005804, 0.028215, 0.016871, 0.322011, 1.0
0.577734, 0.012147, 0.005777, 0.028462, 0.017019, 0.319108, 1.0
0.582749, 0.012123, 0.005749, 0.028709, 0.017167, 0.315991, 1.0
0.587764, 0.012097, 0.005719, 0.028956, 0.017315, 0.312664, 1.0
0.592779, 0.012069, 0.005689, 0.029203, 0.017462, 0.309133, 1.0
0.597794, 0.012039, 0.005658, 0.029450, 0.017610, 0.305405, 1.0
0.602809, 0.012007, 0.005625, 0.029697, 0.017758, 0.301485, 1.0
0.607824, 0.011973, 0.005592, 0.029944, 0.017906, 0.297381, 1.0
0.612839, 0.011937, 0.005558, 0.030191, 0.018053, 0.293098, 1.0
0.617854, 0.011899, 0.005522, 0.030438, 0.018201, 0.288644, 1.0
0.622869, 0.011859, 0.005486, 0.030685, 0.018349, 0.284026, 1.0
0.627884, 0.011817, 0.005448, 0.030933, 0.018497, 0.279252, 1.0
0.632899, 0.011773, 0.005410, 0.031180, 0.018644, 0.274330, 1.0
0.637915, 0.011728, 0.005370, 0.031427, 0.018792, 0.269267, 1.0
0.642930, 0.011680, 0.005330, 0.031674, 0.018940, 0.264072, 1.0
0.647945, 0.011631, 0.005289, 0.031921, 0.019088, 0.258753, 1.0
0.652960, 0.011579, 0.005246, 0.032168, 0.019235, 0.253319, 1.0
0.657975, 0.011526, 0.005203, 0.032415, 0.019383, 0.247779, 1.0
0.662990, 0.011471, 0.005159, 0.032662, 0.019531, 0.242143, 1.0
0.668005, 0.011413, 0.005113, 0.032909, 0.019678, 0.236420, 1.0
0.673020, 0.011354, 0.005067, 0.033156, 0.019826, 0.230619, 1.0
0.678035, 0.011293, 0.005020, 0.033403, 0.019974, 0.224750, 1.0
0.683050, 0.011230, 0.004972, 0.033650, 0.020122, 0.218824, 1.0
0.688065, 0.011166, 0.004923, 0.033897, 0.020269, 0.212851, 1.0
0.693080, 0.011099, 0.004873, 0.034144, 0.020417, 0.206842, 1.0
0.698095, 0.011031, 0.004822, 0.034391, 0.020565, 0.200806, 1.0
0.703111, 0.010960, 0.004770, 0.034639, 0.020713, 0.194756, 1.0
0.708126, 0.010888, 0.004717, 0.034886, 0.020860, 0.188702, 1.0
0.713141, 0.010814, 0.004664, 0.035133, 0.021008, 0.182656, 1.0
0.718156, 0.010738, 0.004609, 0.035380, 0.021156, 0.176630, 1.0
0.723171, 0.010660, 0.004554, 0.035627, 0.021304, 0.170634, 1.0
0.728186, 0.010581, 0.004497, 0.035874, 0.021451, 0.164682, 1.0
0.733201, 0.010499, 0.004440, 0.036121, 0.021599, 0.158785, 1.0
0.738216, 0.010416, 0.004382, 0.036368, 0.021747, 0.152956, 1.0
0.743231, 0.010331, 0.004323, 0.036615, 0.021895, 0.147207, 1.0
0.748246, 0.010244, 0.004263, 0.036862, 0.022042, 0.141551, 1.0
0.753261, 0.010155, 0.004202, 0.037109, 0.022190, 0.136001, 1.0
0.758276, 0.010065, 0.004141, 0.037356, 0.022338, 0.130569, 1.0
0.763291, 0.009972, 0.004078, 0.037603, 0.022485, 0.125270, 1.0
0.768307, 0.009878, 0.004015, 0.037850, 0.022633, 0.120117, 1.0
0.773322, 0.009782, 0.003951, 0.038097, 0.022781, 0.115123, 1.0
0.778337, 0.009685, 0.003886, 0.038344, 0.022929, 0.110302, 1.0
0.783352, 0.009585, 0.003820, 0.038592, 0.023076, 0.105668, 1.0
0.788367, 0.009484, 0.003753, 0.038839, 0.023224, 0.101235, 1.0
0.793382, 0.009381, 0.003686, 0.039086, 0.023372, 0.097017, 1.0
0.798397, 0.009276, 0.003618, 0.039333, 0.023520, 0.093029, 1.0
0.803412, 0.009170, 0.003549, 0.039580, 0.023667, 0.089286, 1.0
0.808427, 0.009062, 0.003479, 0.039827, 0.023815, 0.085801, 1.0
0.813442, 0.008952, 0.003408, 0.040074, 0.023963, 0.082591, 1.0
0.818457, 0.008840, 0.003336, 0.040321, 0.024111, 0.079669, 1.0
0.823472, 0.008726, 0.003264, 0.040568, 0.024258, 0.077052, 1.0
0.828487, 0.008611, 0.003191, 0.040815, 0.024406, 0.074755, 1.0
0.833503, 0.008494, 0.003117, 0.041062, 0.024554, 0.072792, 1.0
0.838518, 0.008375, 0.003042, 0.041309, 0.024702, 0.071180, 1.0
0.843533, 0.008255, 0.002967, 0.041556, 0.024849, 0.069934, 1.0
0.848548, 0.008133, 0.002890, 0.041803, 0.024997, 0.069071, 1.0
0.853563, 0.008009, 0.002813, 0.042050, 0.025145, 0.068606, 1.0
0.858578, 0.007884, 0.002736, 0.042298, 0.025292, 0.068555, 1.0
0.863593, 0.007757, 0.002657, 0.042545, 0.025440, 0.068935, 1.0
0.868608, 0.007628, 0.002578, 0.042792, 0.025588, 0.069762, 1.0
0.873623, 0.007497, 0.002498, 0.043039, 0.025736, 0.071052, 1.0
0.878638, 0.007365, 0.002417, 0.043286, 0.025883, 0.072823, 1.0
0.883653, 0.007231, 0.002335, 0.043533, 0.026031, 0.075091, 1.0
0.888668, 0.007095, 0.002253, 0.043780, 0.026179, 0.077873, 1.0
0.893683, 0.006958, 0.002170, 0.044027, 0.026327, 0.081185, 1.0
0.898698, 0.006819, 0.002086, 0.044274, 0.026474, 0.085046, 1.0
0.903714, 0.006679, 0.002002, 0.044521, 0.026622, 0.089472, 1.0
0.908729, 0.006537, 0.001917, 0.044768, 0.026770, 0.094480, 1.0
0.913744, 0.006393, 0.001831, 0.045015, 0.026918, 0.100089, 1.0
0.918759, 0.006247, 0.001744, 0.045262, 0.027065, 0.106315, 1.0
0.923774, 0.006100, 0.001657, 0.045509, 0.027213, 0.113177, 1.0
0.928789, 0.005951, 0.001569, 0.045756, 0.027361, 0.120692, 1.0
0.933804, 0.005801, 0.001480, 0.046004, 0.027509, 0.128877, 1.0
0.938819, 0.005649, 0.001390, 0.046251, 0.027656, 0.137752, 1.0
0.943834, 0.005496, 0.001300, 0.046498, 0.027804, 0.147333, 1.0
0.948849, 0.005340, 0.001210, 0.046745, 0.027952, 0.157640, 1.0
0.953864, 0.005184, 0.001118, 0.046992, 0.028099, 0.168690, 1.0
0.958879, 0.005025, 0.001026, 0.047239, 0.028247, 0.180502, 1.0
0.963894, 0.004865, 0.000933, 0.047486, 0.028395, 0.193094, 1.0
0.968910, 0.004704, 0.000839, 0.047733, 0.028543, 0.206485, 1.0
0.973925, 0.004540, 0.000745, 0.047980, 0.028690, 0.220693, 1.0
0.978940, 0.004376, 0.000650, 0.048227, 0.028838, 0.235737, 1.0
0.983955, 0.004209, 0.000555, 0.048474, 0.028986, 0.251636, 1.0
0.988970, 0.004042, 0.000459, 0.048721, 0.029134, 0.268409, 1.0
0.993985, 0.003872, 0.000362, 0.048968, 0.029281, 0.286075, 1.0
0.999000, 0.003701, 0.000264, 0.049215, 0.029429, 0.304652, 1.0

